HAT-P-38b: A Saturn-Mass Planet Transiting a Late G Star

We report the discovery of HAT-P-38b, a Saturn-mass exoplanet transiting the V=12.56 dwarf star GSC 2314-00559 on a P = 4.6404 d circular orbit. The host star is a 0.89Msun late G-dwarf, with solar metallicity, and a radius of 0.92Rsun. The planetary companion has a mass of 0.27MJ, and radius of 0.82RJ. HAT-P-38b is one of the closest planets in mass and radius to Saturn ever discovered.

==> data/phfu_tab.txt <==
# BJD         MAGCORR   MERR      MAGFIT   FIL
# [1]         [2]       [3]       [4]      [5]
# 
55830.68887   0.00786   0.00085  11.10930  i
55830.69021   0.00339   0.00084  11.10510  i
55830.69152   0.00650   0.00084  11.10810  i
55830.69282   0.00256   0.00084  11.10410  i
55830.69414   0.00271   0.00084  11.10430  i
55830.69546   0.00338   0.00084  11.10500  i
55830.69678   0.00228   0.00084  11.10360  i
55830.69808   0.00251   0.00084  11.10380  i
55830.69939  -0.00047   0.00083  11.10140  i
55830.70071   0.00058   0.00083  11.10240  i
55830.70201  -0.00231   0.00083  11.09970  i
55830.70334   0.00118   0.00083  11.10320  i
55830.70467   0.00082   0.00083  11.10220  i
55830.70602  -0.00195   0.00082  11.10020  i
55830.70734  -0.00168   0.00083  11.09990  i
55830.70865  -0.00205   0.00083  11.09890  i
55830.70998   0.00237   0.00083  11.10430  i
55830.71131   0.00124   0.00083  11.10250  i
55830.71264   0.00032   0.00083  11.10130  i
55830.71395   0.00260   0.00083  11.10400  i
55830.71527  -0.00025   0.00082  11.10110  i
55830.71663   0.00154   0.00082  11.10310  i
55830.71795   0.00116   0.00082  11.10270  i
55830.71931   0.00049   0.00082  11.10240  i
55830.72063   0.00048   0.00082  11.10260  i
55830.72196  -0.00323   0.00082  11.09900  i
55830.72326   0.00045   0.00082  11.10260  i
55830.72456  -0.00056   0.00082  11.10080  i
55830.72587  -0.00073   0.00082  11.10070  i
55830.72720   0.00126   0.00082  11.10280  i
55830.72852   0.00073   0.00082  11.10220  i
55830.72983   0.00160   0.00082  11.10350  i
55830.73115  -0.00042   0.00082  11.10160  i
55830.73244  -0.00048   0.00081  11.10090  i
55830.73376   0.00083   0.00081  11.10240  i
55830.73506  -0.00059   0.00081  11.10100  i
55830.73638  -0.00083   0.00081  11.10080  i
55830.73771  -0.00164   0.00081  11.10020  i
55830.73903  -0.00010   0.00081  11.10180  i
55830.74033  -0.00176   0.00081  11.10020  i
55830.74166  -0.00093   0.00081  11.10100  i
55830.74307   0.00004   0.00081  11.10210  i
55830.74439   0.00069   0.00081  11.10300  i
55830.74572   0.00032   0.00081  11.10230  i
55830.74704  -0.00007   0.00081  11.10170  i
55830.74834  -0.00036   0.00080  11.10130  i
55830.74964   0.00002   0.00081  11.10230  i
55830.75096  -0.00022   0.00081  11.10180  i
55830.75228   0.00035   0.00080  11.10240  i
55830.75359   0.00063   0.00080  11.10270  i
55830.75492  -0.00018   0.00080  11.10170  i
55830.75625   0.00141   0.00080  11.10370  i
55830.75757   0.00022   0.00080  11.10150  i
55830.75891  -0.00006   0.00080  11.10150  i
55830.76022   0.00003   0.00081  11.10160  i
55830.76156   0.00098   0.00080  11.10290  i
55830.76285   0.00020   0.00080  11.10270  i
55830.76416   0.00110   0.00080  11.10300  i
55830.76548  -0.00073   0.00080  11.10100  i
55830.76681   0.00095   0.00080  11.10300  i
55830.76814   0.00041   0.00080  11.10230  i
55830.76951  -0.00070   0.00080  11.10160  i
55830.77080  -0.00024   0.00080  11.10140  i
55830.77211  -0.00117   0.00080  11.10090  i
55830.77341  -0.00047   0.00080  11.10130  i
55830.77473  -0.00090   0.00080  11.10150  i
55830.77606  -0.00079   0.00080  11.10120  i
55830.77737  -0.00100   0.00080  11.10040  i
55830.77870  -0.00083   0.00080  11.10110  i
55830.78001  -0.00037   0.00080  11.10140  i
55830.78133  -0.00084   0.00080  11.10150  i
55830.78264   0.00026   0.00080  11.10200  i
55830.78395  -0.00179   0.00079  11.09970  i
55830.78528   0.00081   0.00079  11.10270  i
55830.78662   0.00136   0.00079  11.10280  i
55830.78791  -0.00020   0.00079  11.10170  i
55830.78923   0.00089   0.00079  11.10200  i
55830.79056  -0.00070   0.00079  11.10100  i
55830.79188   0.00126   0.00079  11.10250  i
55830.79320   0.00274   0.00079  11.10480  i
55830.79453  -0.00178   0.00079  11.09970  i
55830.79591   0.00082   0.00079  11.10250  i
55830.79723  -0.00204   0.00079  11.09980  i
55830.79854  -0.00315   0.00079  11.09840  i
55830.79984  -0.00013   0.00079  11.10190  i
55830.80115   0.00060   0.00079  11.10200  i
55830.80247   0.00004   0.00079  11.10110  i
55830.80379   0.00027   0.00079  11.10130  i
55830.80511   0.00155   0.00079  11.10350  i
55830.80643   0.00028   0.00079  11.10260  i
55830.80774   0.00041   0.00078  11.10220  i
55830.80905  -0.00052   0.00079  11.10150  i
55830.81038  -0.00036   0.00078  11.10210  i
55830.81169   0.00196   0.00078  11.10410  i
55830.81302  -0.00182   0.00078  11.10030  i
55830.81435   0.00119   0.00078  11.10350  i
55830.81566   0.00100   0.00078  11.10290  i
55830.81696   0.00080   0.00078  11.10270  i
55830.81828   0.00100   0.00079  11.10260  i
55830.81962   0.00030   0.00078  11.10190  i
55830.82091   0.00050   0.00078  11.10210  i
55830.82238   0.00011   0.00078  11.10170  i
55830.82369   0.00014   0.00078  11.10200  i
55830.82501   0.00090   0.00078  11.10230  i
55830.82635   0.00032   0.00078  11.10200  i
55830.82766  -0.00081   0.00078  11.10080  i
55830.82897  -0.00023   0.00078  11.10100  i
55830.83027  -0.00129   0.00078  11.10060  i
55830.83158   0.00114   0.00078  11.10280  i
55830.83293  -0.00033   0.00078  11.10150  i
55830.83423   0.00068   0.00078  11.10170  i
55830.83555  -0.00073   0.00078  11.10090  i
55830.83687  -0.00074   0.00078  11.09980  i
55830.83818  -0.00025   0.00078  11.10060  i
55830.83949  -0.00101   0.00078  11.10010  i
55867.60684   0.00215   0.00086  11.06770  i
55867.60805   0.00088   0.00086  11.06600  i
55867.60925   0.00059   0.00086  11.06570  i
55867.61047   0.00167   0.00086  11.06720  i
55867.61286  -0.00059   0.00086  11.06460  i
55867.61409  -0.00099   0.00086  11.06400  i
55867.61525  -0.00041   0.00086  11.06480  i
55867.61647  -0.00089   0.00085  11.06450  i
55867.61766   0.00085   0.00086  11.06590  i
55867.61888  -0.00148   0.00085  11.06360  i
55867.62008   0.00106   0.00086  11.06650  i
55867.62126  -0.00076   0.00085  11.06480  i
55867.62248   0.00214   0.00085  11.06770  i
55867.62367   0.00200   0.00085  11.06760  i
55867.62486  -0.00157   0.00085  11.06400  i
55867.62606  -0.00048   0.00085  11.06510  i
55867.62727  -0.00135   0.00085  11.06450  i
55867.62848   0.00123   0.00085  11.06690  i
55867.62964  -0.00060   0.00085  11.06520  i
55867.63082  -0.00178   0.00085  11.06400  i
55867.63202   0.00060   0.00084  11.06620  i
55867.63320  -0.00058   0.00085  11.06500  i
55867.63440   0.00101   0.00084  11.06680  i
55867.63559  -0.00127   0.00084  11.06450  i
55867.63679   0.00147   0.00084  11.06710  i
55867.63800  -0.00038   0.00084  11.06540  i
55867.63920   0.00061   0.00084  11.06690  i
55867.64040  -0.00010   0.00084  11.06600  i
55867.64162   0.00249   0.00084  11.06830  i
55867.64284   0.00055   0.00084  11.06660  i
55867.64404  -0.00260   0.00084  11.06340  i
55867.64525   0.00001   0.00084  11.06600  i
55867.64646   0.00073   0.00084  11.06670  i
55867.64763   0.00140   0.00084  11.06760  i
55867.64882  -0.00062   0.00084  11.06530  i
55867.65004  -0.00021   0.00084  11.06600  i
55867.65123   0.00127   0.00084  11.06760  i
55867.65242   0.00033   0.00083  11.06620  i
55867.65365   0.00091   0.00083  11.06700  i
55867.65485   0.00043   0.00083  11.06640  i
55867.65604  -0.00034   0.00083  11.06610  i
55867.65726  -0.00125   0.00083  11.06510  i
55867.65845   0.00082   0.00083  11.06690  i
55867.65966  -0.00045   0.00083  11.06610  i
55867.66087   0.00072   0.00083  11.06670  i
55867.66205  -0.00111   0.00083  11.06520  i
55867.66328  -0.00066   0.00083  11.06570  i
55867.66447   0.00019   0.00083  11.06630  i
55867.66569  -0.00020   0.00083  11.06560  i
55867.66688  -0.00038   0.00082  11.06580  i
55867.66808  -0.00310   0.00083  11.06330  i
55867.66927  -0.00075   0.00082  11.06570  i
55867.67048  -0.00076   0.00083  11.06530  i
55867.67168  -0.00135   0.00083  11.06480  i
55867.67287   0.00011   0.00082  11.06630  i
55867.67409  -0.00122   0.00083  11.06510  i
55867.67527  -0.00031   0.00082  11.06560  i
55867.67650  -0.00038   0.00082  11.06580  i
55867.67765   0.00030   0.00082  11.06630  i
55867.67886  -0.00184   0.00082  11.06460  i
55867.68006   0.00061   0.00082  11.06680  i
55867.68126   0.00015   0.00082  11.06650  i
55867.68247   0.00184   0.00082  11.06810  i
55867.68368   0.00048   0.00082  11.06680  i
55867.68488  -0.00246   0.00082  11.06400  i
55867.68610  -0.00043   0.00082  11.06600  i
55867.68732  -0.00167   0.00082  11.06470  i
55867.68851  -0.00141   0.00082  11.06510  i
55867.68973   0.00060   0.00082  11.06720  i
55867.69092   0.00049   0.00082  11.06720  i
55867.69211   0.00205   0.00082  11.06900  i
55867.69330   0.00179   0.00082  11.06890  i
55867.69451   0.00066   0.00082  11.06780  i
55867.69572  -0.00076   0.00082  11.06630  i
55867.69693  -0.00151   0.00082  11.06560  i
55867.69813   0.00068   0.00082  11.06750  i
55867.69932   0.00097   0.00082  11.06790  i
55867.70052   0.00156   0.00082  11.06870  i
55867.70173   0.00193   0.00081  11.06890  i
55867.70294   0.00395   0.00082  11.07100  i
55867.70414   0.00586   0.00082  11.07280  i
55867.70534   0.00592   0.00082  11.07280  i
55867.70653   0.00457   0.00082  11.07170  i
55867.70775   0.00678   0.00082  11.07390  i
55867.70894   0.00757   0.00082  11.07470  i
55867.71015   0.00758   0.00082  11.07450  i
55867.71133   0.00873   0.00082  11.07570  i
55867.71253   0.00896   0.00082  11.07600  i
55867.71373   0.00748   0.00082  11.07450  i
55867.71495   0.00816   0.00082  11.07480  i
55867.71614   0.00943   0.00082  11.07660  i
55867.71733   0.00935   0.00082  11.07650  i
55867.71852   0.00913   0.00082  11.07610  i
55867.71973   0.01054   0.00082  11.07760  i
55867.72091   0.01017   0.00082  11.07720  i
55867.72212   0.00980   0.00082  11.07700  i
55867.72333   0.00953   0.00082  11.07670  i
55867.72451   0.00960   0.00082  11.07680  i
55867.72570   0.00991   0.00082  11.07720  i
55867.72689   0.00986   0.00082  11.07720  i
55867.72811   0.00723   0.00082  11.07480  i
55867.72930   0.00984   0.00082  11.07700  i
55867.73051   0.01028   0.00082  11.07740  i
55867.73169   0.01109   0.00082  11.07840  i
55867.73289   0.01000   0.00082  11.07700  i
55867.73408   0.01004   0.00082  11.07720  i
55867.73528   0.01061   0.00081  11.07770  i
55867.73647   0.01218   0.00082  11.07950  i
55867.73765   0.00949   0.00081  11.07670  i
55867.73885   0.01132   0.00082  11.07890  i
55867.74002   0.01106   0.00082  11.07860  i
55867.74120   0.00846   0.00081  11.07610  i
55867.74239   0.00984   0.00081  11.07740  i
55867.74359   0.01173   0.00082  11.07940  i
55867.74504   0.01039   0.00081  11.07810  i
55867.74631   0.00913   0.00081  11.07660  i
55867.74748   0.01139   0.00082  11.07880  i
55867.74877   0.01098   0.00082  11.07840  i
55867.75019   0.01118   0.00082  11.07890  i
55867.75149   0.01091   0.00082  11.07830  i
55867.75268   0.01171   0.00082  11.07880  i
55867.75389   0.01034   0.00081  11.07770  i
55867.75506   0.01077   0.00081  11.07790  i
55867.75627   0.01101   0.00081  11.07840  i
55867.75749   0.01220   0.00081  11.07960  i
55867.75871   0.01216   0.00081  11.07940  i
55867.75988   0.01077   0.00081  11.07810  i
55867.76108   0.01033   0.00081  11.07790  i
55867.76227   0.01089   0.00081  11.07830  i
55867.76349   0.00871   0.00081  11.07630  i
55867.76469   0.01060   0.00081  11.07790  i
55867.76590   0.01135   0.00081  11.07890  i
55867.76710   0.00974   0.00081  11.07720  i
55867.76829   0.01074   0.00081  11.07820  i
55867.76949   0.00936   0.00081  11.07710  i
55867.77071   0.00966   0.00081  11.07760  i
55867.77190   0.01129   0.00081  11.07900  i
55867.77312   0.00993   0.00081  11.07740  i
55867.77429   0.00910   0.00081  11.07680  i
55867.77550   0.00978   0.00081  11.07740  i
55867.77671   0.01188   0.00081  11.07940  i
55867.77791   0.00940   0.00081  11.07700  i
55867.77910   0.00982   0.00081  11.07730  i
55867.78028   0.01129   0.00081  11.07880  i
55867.78150   0.01046   0.00081  11.07790  i
55867.78270   0.00938   0.00081  11.07710  i
55867.78388   0.00828   0.00081  11.07590  i
55867.78508   0.01120   0.00081  11.07900  i
55867.78629   0.00916   0.00081  11.07700  i
55867.78753   0.01057   0.00081  11.07840  i
55867.78873   0.01102   0.00081  11.07890  i
55867.78995   0.01061   0.00081  11.07850  i
55867.79114   0.00939   0.00081  11.07710  i
55867.79234   0.01143   0.00081  11.07920  i
55867.79352   0.01052   0.00081  11.07820  i
55867.79473   0.01105   0.00081  11.07890  i
55867.79594   0.00769   0.00081  11.07530  i
55867.80068   0.01014   0.00081  11.07780  i
55867.80183   0.00901   0.00081  11.07680  i
55867.80306   0.00965   0.00081  11.07760  i
55867.80425   0.00973   0.00081  11.07770  i
55867.80546   0.00896   0.00081  11.07730  i
55867.80666   0.00747   0.00080  11.07590  i
55867.80786   0.00767   0.00081  11.07610  i
55867.80905   0.00886   0.00081  11.07730  i
55867.81025   0.00821   0.00081  11.07600  i
55867.81145   0.00738   0.00081  11.07540  i
55867.81265   0.00738   0.00081  11.07540  i
55867.81386   0.00793   0.00081  11.07580  i
55867.81505   0.00461   0.00081  11.07260  i
55867.81625   0.00418   0.00081  11.07200  i
55867.81748   0.00212   0.00081  11.06970  i
55867.81867   0.00082   0.00081  11.06830  i
55867.81988   0.00064   0.00080  11.06810  i
55867.82106   0.00118   0.00081  11.06850  i
55867.82226  -0.00040   0.00081  11.06700  i
55867.82345  -0.00004   0.00080  11.06740  i
55867.82467   0.00033   0.00081  11.06770  i
55867.82587  -0.00005   0.00080  11.06730  i
55867.82704   0.00195   0.00080  11.06950  i
55867.82826   0.00215   0.00081  11.06940  i
55867.82945   0.00243   0.00081  11.07010  i
55867.83066   0.00106   0.00080  11.06820  i
55867.83189  -0.00002   0.00081  11.06730  i
55867.83308   0.00053   0.00081  11.06810  i
55867.83430  -0.00107   0.00080  11.06640  i
55867.83550  -0.00016   0.00080  11.06700  i
55867.83671   0.00047   0.00081  11.06770  i
55867.83789  -0.00006   0.00081  11.06710  i
55867.83915   0.00061   0.00080  11.06790  i
55867.84063  -0.00058   0.00080  11.06700  i
55867.84183   0.00023   0.00081  11.06740  i
55867.84305   0.00060   0.00081  11.06810  i
55867.84426   0.00122   0.00081  11.06870  i
55867.84557   0.00046   0.00081  11.06790  i
55867.84698   0.00011   0.00081  11.06760  i
55867.84834   0.00099   0.00081  11.06840  i
55867.84954   0.00038   0.00080  11.06750  i
55867.85073  -0.00041   0.00081  11.06720  i
55867.85191  -0.00050   0.00081  11.06700  i
55867.85311  -0.00040   0.00081  11.06700  i
55867.85430   0.00018   0.00081  11.06730  i
55867.85551   0.00026   0.00081  11.06740  i
55867.85673   0.00070   0.00081  11.06790  i
55867.85797   0.00022   0.00081  11.06750  i
55867.85916  -0.00197   0.00081  11.06540  i
55867.86036  -0.00083   0.00081  11.06640  i
55867.86154   0.00121   0.00081  11.06860  i
55867.86275  -0.00168   0.00081  11.06560  i
55867.86394  -0.00002   0.00081  11.06740  i
55867.86514   0.00077   0.00081  11.06810  i
55867.86633  -0.00075   0.00081  11.06630  i
55867.86750  -0.00058   0.00081  11.06680  i
55867.86871  -0.00104   0.00081  11.06640  i
55867.86990  -0.00031   0.00081  11.06690  i
55867.87110   0.00029   0.00081  11.06750  i
55867.87233  -0.00047   0.00081  11.06710  i
55867.87351   0.00134   0.00081  11.06870  i
55867.87473   0.00054   0.00081  11.06810  i
55867.87593  -0.00079   0.00081  11.06640  i
55867.87713  -0.00095   0.00081  11.06660  i
55867.87835  -0.00182   0.00081  11.06540  i
55867.87953  -0.00112   0.00081  11.06590  i
55867.88073  -0.00015   0.00081  11.06690  i


==> data/rvtable.dat <==
2455780.01380        -21.74     8.25       16.23      5.83       0.0035     0.090750  
2455780.02157        -13.63     7.70       8.53       6.48       0.0037     0.092423  
2455780.02933        -19.59     7.38       0.36       7.53       0.0036     0.094097  
2455780.04091        NULL       NULL       -3.86      7.37       0.0033     0.096592  
2455780.05562        NULL       NULL       -4.85      7.56       0.0038     0.099763  
2455781.02601        -29.96     4.50       -10.30     7.76       0.0035     0.308881  
2455781.04075        -37.24     4.80       -4.91      7.07       0.0025     0.312057  
2455782.01133        -10.45     8.27       4.49       7.05       0.0038     0.521254  
2455782.02606        12.66      5.81       -4.07      7.29       0.0040     0.524390  
2455782.04078        1.68       6.12       -4.23      7.21       0.0034     0.527563  
2455782.11167        13.24      6.10       3.90       6.88       0.0033     0.542840  
2455782.12638        12.33      6.07       0.10       7.83       0.0034     0.546047  
2455783.03706        28.32      6.61       -5.54      6.88       0.0043     0.742261  
2455783.05178        35.64      5.88       -3.03      6.83       0.0034     0.745433  
2455783.06650        39.23      5.27       3.16       6.89       0.0035     0.748606  
2455783.08123        33.89      5.84       4.03       6.82       0.0034     0.751779  

